Design of robust two-dimensional polynomial beamformers as a convex optimization problem with application to robot audition

We propose a robust two-dimensional polynomial beamformer design method, formulated as a convex optimization problem, which allows for flexible steering of a previously proposed data-independent robust beamformer in both azimuth and elevation direction.~As an exemplary application, the proposed two-dimensional polynomial beamformer design is applied to a twelve-element microphone array, integrated into the head of a humanoid robot. To account for the effects of the robot's head on the sound field, measured head-related transfer functions are integrated into the optimization problem as steering vectors. The two-dimensional polynomial beamformer design is evaluated using signal-independent and signal-dependent measures. The results confirm that the proposed polynomial beamformer design approximates the original fixed beamformer design very accurately, which makes it an attractive approach for robust real-time data-independent beamforming.

==> DI_N_12_ArrayShape_BenchmarkII_DesResShape_2D_3dBBeamwidth_20_LookDir_az_el_115_45_WNG_-20dB_fs_16000.dat <==
300	7.767224e+00
400	8.771790e+00
500	9.433610e+00
600	9.566370e+00
700	9.639769e+00
800	1.011583e+01
900	1.073661e+01
1000	1.110600e+01
1100	1.115939e+01
1200	1.098708e+01
1300	1.088658e+01
1400	1.089737e+01
1500	1.099096e+01
1600	1.109671e+01
1700	1.115212e+01
1800	1.110207e+01
1900	1.102753e+01
2000	1.102866e+01
2100	1.108791e+01
2200	1.113860e+01
2300	1.113623e+01
2400	1.111894e+01
2500	1.114118e+01
2600	1.121417e+01
2700	1.131663e+01
2800	1.141858e+01
2900	1.149943e+01
3000	1.156470e+01
3100	1.164258e+01
3200	1.175109e+01
3300	1.187106e+01
3400	1.194940e+01
3500	1.197084e+01
3600	1.198488e+01
3700	1.204270e+01
3800	1.214855e+01
3900	1.224388e+01
4000	1.224050e+01
4100	1.211441e+01
4200	1.194341e+01
4300	1.184500e+01
4400	1.188601e+01
4500	1.198857e+01
4600	1.208823e+01
4700	1.215188e+01
4800	1.215943e+01
4900	1.214409e+01
5000	1.214232e+01


==> DI_N_12_ArrayShape_BenchmarkII_DesResShape_2D_3dBBeamwidth_20_P_4_L_4_distPLDs_uniform_numPLDs_25_LookDir_az_el_115_45_WNG_-20dB_fs_16000.dat <==
300	7.780143e+00
400	8.794498e+00
500	9.505645e+00
600	9.633689e+00
700	9.593009e+00
800	1.006459e+01
900	1.092658e+01
1000	1.137277e+01
1100	1.124298e+01
1200	1.101598e+01
1300	1.088626e+01
1400	1.091715e+01
1500	1.104546e+01
1600	1.113361e+01
1700	1.109973e+01
1800	1.096749e+01
1900	1.088753e+01
2000	1.094734e+01
2100	1.102342e+01
2200	1.103404e+01
2300	1.098658e+01
2400	1.095068e+01
2500	1.098551e+01
2600	1.107073e+01
2700	1.114858e+01
2800	1.119556e+01
2900	1.122650e+01
3000	1.126530e+01
3100	1.133327e+01
3200	1.141917e+01
3300	1.147940e+01
3400	1.146423e+01
3500	1.140620e+01
3600	1.139278e+01
3700	1.146444e+01
3800	1.158234e+01
3900	1.162204e+01
4000	1.147319e+01
4100	1.117020e+01
4200	1.089542e+01
4300	1.079498e+01
4400	1.081315e+01
4500	1.078066e+01
4600	1.063746e+01
4700	1.043188e+01
4800	1.020499e+01
4900	1.000259e+01
5000	9.815489e+00


==> WNG_N_12_ArrayShape_BenchmarkII_DesResShape_2D_3dBBeamwidth_20_LookDir_az_el_115_45_WNG_-20dB_fs_16000.dat <==
300	-1.983994e+01
400	-2.001692e+01
500	-1.999795e+01
600	-2.020771e+01
700	-2.029997e+01
800	-2.010420e+01
900	-2.009162e+01
1000	-1.999854e+01
1100	-1.958496e+01
1200	-1.845794e+01
1300	-1.786612e+01
1400	-1.683382e+01
1500	-1.520149e+01
1600	-1.372271e+01
1700	-1.402673e+01
1800	-1.382287e+01
1900	-1.232341e+01
2000	-1.039632e+01
2100	-9.140335e+00
2200	-9.424216e+00
2300	-1.002655e+01
2400	-9.959310e+00
2500	-9.263233e+00
2600	-8.272126e+00
2700	-7.483065e+00
2800	-7.260486e+00
2900	-7.343837e+00
3000	-7.404299e+00
3100	-7.304317e+00
3200	-7.122309e+00
3300	-6.882304e+00
3400	-6.637803e+00
3500	-6.303043e+00
3600	-5.874657e+00
3700	-5.390434e+00
3800	-4.902655e+00
3900	-4.604079e+00
4000	-4.626720e+00
4100	-4.911846e+00
4200	-5.073713e+00
4300	-4.656829e+00
4400	-3.681143e+00
4500	-2.486872e+00
4600	-1.547953e+00
4700	-1.046014e+00
4800	-6.483039e-01
4900	5.785852e-02
5000	1.417357e+00


==> WNG_N_12_ArrayShape_BenchmarkII_DesResShape_2D_3dBBeamwidth_20_P_4_L_4_distPLDs_uniform_numPLDs_25_LookDir_az_el_115_45_WNG_-20dB_fs_16000.dat <==
300	-2.026745e+01
400	-2.050483e+01
500	-2.101805e+01
600	-2.146474e+01
700	-2.088715e+01
800	-2.053297e+01
900	-2.166890e+01
1000	-2.162874e+01
1100	-1.970140e+01
1200	-1.717002e+01
1300	-1.598421e+01
1400	-1.495351e+01
1500	-1.502644e+01
1600	-1.619484e+01
1700	-1.586099e+01
1800	-1.467571e+01
1900	-1.340243e+01
2000	-1.191789e+01
2100	-1.224838e+01
2200	-1.206975e+01
2300	-1.150955e+01
2400	-1.060884e+01
2500	-1.021181e+01
2600	-1.037239e+01
2700	-1.051604e+01
2800	-1.060491e+01
2900	-1.063255e+01
3000	-1.064515e+01
3100	-1.076180e+01
3200	-1.099255e+01
3300	-1.118083e+01
3400	-1.110728e+01
3500	-1.062972e+01
3600	-9.994862e+00
3700	-9.519384e+00
3800	-9.264910e+00
3900	-9.153885e+00
4000	-9.119135e+00
4100	-9.134038e+00
4200	-9.055978e+00
4300	-8.657554e+00
4400	-7.980735e+00
4500	-7.116070e+00
4600	-6.412177e+00
4700	-5.971715e+00
4800	-5.604272e+00
4900	-5.161770e+00
5000	-4.569413e+00

